A Two-Dimensional Extremizer for Relatively Inexact Gradient Descent

We give an explicit extremal function for one step of gradient descent when the gradient error is bounded relative to the true gradient. The function is the sum of a quadratic in one coordinate and a Huber function in the other. It attains, for every admissible relative error level and every stepsize in the intermediate regime, the proposed worst-case constants for both the final squared gradient divided by the initial objective gap and the final squared gradient divided by the objective decrease. This proves Conjecture 2.6 of Vernimmen and Glineur, first stated in June 2025. A change of variable reduces the parameter description to a scalar cubic with a rigorously specified root. We prove all parameter inequalities, derive a nonnegative-square certificate for the upper bound, and verify the matching construction directly. We also characterize the exact one-dimensional worst-case value and prove that two dimensions are necessary in the open intermediate regime.

==> verification_results.txt <==
Supplementary verification of the explicit relatively inexact gradient construction
Numerical checks are supplementary and are not a proof for all real parameters.
Dependency: sympy (including its mpmath dependency).

PASS: source cubic after lambda = z/(1-z)
PASS: initial gradient norm factorization
PASS: final gradient norm factorization
PASS: initial objective factorization
PASS: objective-ratio identity
PASS: relative-error residual is a multiple of the cubic
PASS: source objective-bound transformation
PASS: source decrease-bound transformation
PASS: Schur complement entry (0,0)
PASS: Schur complement entry (0,1)
PASS: Schur complement entry (1,1)
PASS: full upper-bound completed-square identity

PASS: 74 parameter instances at 100 decimal digits
PASS: both interval endpoints, near-endpoint points, tiny delta and delta close to one
PASS: 4 additional instances with h=1
PASS: all parameter signs and largest-real-root comparisons
Maximum normalized residual, error saturation: 3.0648309e-102
Maximum normalized residual, objective ratio: 1.904979e-101
Maximum normalized residual, decrease ratio: 1.6105875e-93
Maximum normalized residual, cubic residual: 1.4287342e-101
Maximum normalized residual, upper-bound square: 2.86618e-196

All checks passed.
Elapsed time: 0.60 seconds.

